Atomic Crosschain Transactions White Paper

Atomic Crosschain Transaction technology allows composable programming across private Ethereum blockchains. It allows for inter-contract and inter-blockchain function calls that are both synchronous and atomic: if one part fails, the whole call graph of function calls is rolled back. It is not based on existing techniques such as Hash Time Locked Contracts, relay chains, block header transfer, or trusted intermediaries. BLS Threshold Signatures are used to prove to validators on one blockchain that information came from another blockchain and that a majority of the validators of that blockchain agree on the information. Coordination Contracts are used to manage the state of a Crosschain Transaction and as a repository of Blockchain Public Keys. Dynamic code analysis and signed nested transactions are used together with live argument checking to ensure execution only occurs if the execution results in valid state changes. Contract Locking and Lockability enable atomic updates.

==> SupplyChainUseCase.txt <==
@startuml
actor Customers #9DECF1 
actor Vendor #DAE5A1
actor Suppliers #F09F24 
actor "Organic Certifier" as Certifier #A29DF1 
actor Auditors

Vendor <-> Suppliers : Deal negotiation

activate Vendor
activate Suppliers

rnote over Vendor, Suppliers #BCFFF2

   Supply blockchain
  (Vendor, Suppliers)

end note 

Auditors <-> Certifier : organic certification\nrequirements agreed


activate Certifier
activate Auditors

rnote over Vendor, Auditors #FFEFBC

     Regulatory Compliance blockchain
 (Vendor, Suppliers, Certifier, Auditors)

end note 

Suppliers --> Certifier : Organic certificate request
Certifier -> Certifier : Issue certificate
Certifier --> Auditors : Review certificate
Auditors -> Certifier : Verify certification
Certifier --> Suppliers : Return organic\ncertificate details


rnote over Suppliers, Auditors #F5D4D0

   Product Provenance blockchain
   (Suppliers, Auditors)

end note

group Atomic crosschain call:\nProvenance to Regulatory\nCompliance blockchain

	Suppliers --> Auditors: Organic compliance request
	Auditors --> Suppliers : Organic compliance assertion
	Suppliers -> Suppliers : Generate QR code:\nProvenance & organic	    
end


Suppliers -> Vendor : Product labels with QR code\nto trace production 

Customers --> Vendor : Scan QR code on product's label
Vendor --> Customers : QR code returns provenance\ndetails recorded on\nProvenance blockchain
	    

@enduml

==> landsubdiv.txt <==
@startuml
Boundary "Archive event" as Archive
Actor "Land Registry" as LR #E5B4A1 
Actor Developer #DCDBDD
Actor "Urban Utilities" as Utilities #DBBDEC
actor "City Council" as Council #9DECF1
Actor Consultants
actor "Project Manager" as PM #DAE5A1
actor "Construction Team" as Site #F09F24 


rnote over Developer, Consultants #BCFFF2
   Development Application (DA) blockchain
               (Ephemeral)
end note 

Developer <-> Consultants: 1. Land subdivision proposal drafted\n2. DA submitted for approval\n3. Approval conditions recorded on DA blockchain
activate Developer
Activate Consultants

'Developer -> Council: DA submitted for approval
Activate Council
Activate Utilities

'Developer <-> Council: DA approval conditions\nrecorded on DA blockchain

'rnote over Developer, Utilities #FFEFBC
'   Regulatory blockchain
'       (Persistent)
'end note 

'group Atomic crosschain call:\nDA to Regulatory blockchain
'	Council --> Utilities : request details of DA conditions 
'	Council -> Council : Record conditions &\nstatus of compliance    
'end

rnote over Developer, Site #F5D4D0
   Construction blockchain
         (Ephemeral)
end note 

group Atomic crosschain call:\nConstruction to DA blockchain
	Developer --> Council : Request DA conditions for site construction work
	Council --> Developer : Return details & required site inspections
	Developer -> Developer : Record DA conditions\n& required inspections
end
 

Developer <-> Site : Dates & outcomes of inspections recorded on Site works blockchain

group Periodic Atomic crosschain call:\nDA to Construction blockchain
	Developer --> PM : View call for inspection dates & outcomes
	PM -> Developer : Record outcomes on DA chain
end

Activate PM
Activate Site

Developer --> Council : Request Council to seal the plans
Council -> Developer : Plans sealed & recorded on DA blockchain

rnote over LR, Council #BDDFEC
  Land Registry blockchain
     (Persistent)      
End note

group Atomic crosschain call:\nLand Registry to DA blockchain
   loop for each DA condition 
      Council <-- LR : Request status of DA condition 
      Council --> LR : Return 'satisfied' or 'request for information' (RFI) 
      LR --> Developer : Issue RFI or mark as satisfied
   end

   LR -> LR : Register titles if all\nconditions satisfied
end

Developer ->o Archive : Archive DA blockchain
PM ->o Archive : Archive Construction blockchain

'group Atomic crosschain call
'	Developer --> LR : Request titles of blocks
'	LR --> Developer : Return registered titles 
'end


'box "Supply blockchain" #LightBlue
'	actor Vendor
'	actor Suppliers
'end box


'box "Customer blockchain" #FAE094
'	actor Auditors
'	actor Customers
'end box


@enduml
